DIDChain: Advancing Supply Chain Data Management with Decentralized Identifiers and Blockchain

Supply chain data management faces challenges in traceability, transparency, and trust. These issues stem from data silos and communication barriers. This research introduces DIDChain, a framework leveraging blockchain technology, Decentralized Identifiers, and the InterPlanetary File System. DIDChain improves supply chain data management. To address privacy concerns, DIDChain employs a hybrid blockchain architecture that combines public blockchain transparency with the control of private systems. Our hybrid approach preserves the authenticity and reliability of supply chain events. It also respects the data privacy requirements of the participants in the supply chain. Central to DIDChain is the cheqd infrastructure. The cheqd infrastructure enables digital tracing of asset events, such as an asset moving from the milk-producing dairy farm to the cheese manufacturer. In this research, assets are raw materials and products. The cheqd infrastructure ensures the traceability and reliability of assets in the management of supply chain data. Our contribution to blockchain-enabled supply chain systems demonstrates the robustness of DIDChain. Integrating blockchain technology through DIDChain offers a solution to data silos and communication barriers. With DIDChain, we propose a framework to transform the supply chain infrastructure across industries.

==> workingfolder/acknowledgement.txt <==
This work was supported by the European Union’s Digital Europe Program (DIGITAL) research and innovation program under grant agreement number 101102743 (TRACE4EU). The authors thank the Trace4EU project partners for their invaluable contributions and the cheqd team for their support and expertise.

==> workingfolder/camera-ready_todo_list.txt <==
Add to evaluatio comparison of costs with:
https://www.semanticscholar.org/paper/Distributed-ledger-technology-in-supply-chains%3A-a-Roeck-Sternberg/9438d9f095a4dc96cca7a7c178218afc7cdc344b

==> workingfolder/deleted.txt <==
\subsection{Handover of DID Controller}
...
deleted-> :
\subsection{Trace Verification Processes}
The trace verification process within our framework ensures the provenance and authenticity of assets within the supply chain, leveraging a tree-like structure to represent the relationships between products, raw materials, and intermediate products. This structure, rooted in the final product, includes intermediate products and raw materials as leaf nodes. Each node in this tree represents a unique asset, with the root node symbolizing the final product derived from the supply chain process.
% TODO: add tree with root "product", intermediate nodes "intermediate products", "leafs raw materials"
The tree-like structure facilitates a comprehensive audit trail through blockchain queries, detailing the journey of each asset from its raw material origins to its final form. This structure is particularly effective in visualizing the complex relationships and dependencies within the supply chain, enabling stakeholders to trace the path of an asset through various stages of production, processing, and assembly. Each node in the tree, whether it represents a raw material, an intermediate product, or the final product, is associated with a unique DID. This DID serves as the digital twin of the physical asset, allowing for the immutable recording of asset information, including ownership changes and status updates, on the blockchain.

The integration of DID Document versioning and history linking within this tree-like structure further enhances the traceability and verifiability of assets. Each DID Document corresponding to an asset is updated with every supply chain event, providing a current and authenticatable log of the asset's lineage. The systematic record of assets ensures that the entire journey, from its raw material origins to its final form, is accurately and immutably recorded on the blockchain. This approach increases transparency and trust within the supply chain ecosystem. It facilitates the efficient management of digital identities and assets, underscoring the framework's significant contribution to supply chain management. 

\begin{comment}
\textit{Sequence Diagrams and Component Interactions. } Provides detailed sequence diagrams to illustrate the operational flow, from asset registration to ownership transfer, highlighting the seamless interaction between the system's components.

\subsection{System Interaction and Data Flow}

The sequence diagram in Figure~\ref{fig:sequence-diagram} provides a visual representation of the interactions between the user, the frontend, the backend, and the various APIs leading to the data storage on IPFS and the Cheqd blockchain. It illustrates the step-by-step process from user event selection to the creation and recording of DID Documents on-chain.

\begin{figure*}[!ht]
    \centering
\includegraphics[width=0.8\linewidth]{figures/sequence.png}
    \caption{Sequence diagram showing the workflow of event handling and DID Document creation within the supply chain management system.}
    \label{fig:sequence-diagram}
\end{figure*}

As shown in the diagram, the user initiates the process by selecting an event in the frontend. The frontend communicates with the backend through a series of HTTPS requests, which in turn interacts with the Web3 Data API and Credential Service API to handle data uploading and DID Document creation. The interaction culminates in the storage of event data in IPFS and the recording of DID Documents on the Cheqd blockchain, ensuring the immutability and traceability of the supply chain events.
\end{comment}

We conducted a cost analysis to assess the economic viability of our framework. Neglecting the cost of keeping the off-chain data in IPFS permanent by either running an own IPFS node or using a pinning service, only the usage of the Cheqd blockchain entails cost for stakeholders of a certain supply chain. As of now, performing operations on Cheqd have fixed cost set by respective proposals accepted by Cheqd's government (cite: https://bigdipper.live/cheqd/proposals/30). Creating a DID is a write operation costing 50 Cheqd tokens. Changing a DID Document is an update oepration costing 25 Cheqd tokens (cite: https://github.com/cheqd/cheqd-node/blob/main/proto/cheqd/did/v2/fee.proto). Table \ref{tab:cost_per_stakeholder} summarizes the cost implication for each stake holder's typical actions. In the case of manufacturing a car with 30,000 compartments, its documentation would cost 69,306.92 € (= 6.92 + 2.31 * 30,000). These additional costs would ultimately be paid by end customers which decide if their purchased products' verifiablity is worth paying more.


\begin{comment}
\begin{figure}[!h] % Adjust placement specifier ([h!]) if needed
\centering
\begin{lstlisting}[basicstyle=\footnotesize, breaklines=true] 
{ "didDocument": { // DID Document of a Product
    "@context": [
      "https://www.w3.org/ns/did/v1",
      "https://w3id.org/security/suites/ed25519-2020/v1"],
    "id": "did:example:product", // Unique Product Decentralized Identifier
    "controller": [
      "did:example:manufacturer"], // Manufacturer Decentralized Identifier
    "service": [{
        "id": "did:example:product#ipfs",
        "type": "LinkedDomains",
        "serviceEndpoint": "pathToIPFS"},{ // IPFS Path of Product
        "id": "did:example:product#material-0", // DID of Raw Material 0
        "type": "LinkedDomains",
        "serviceEndpoint": "did:example:material_0"},{
        "id": "did:example:product#material-1", // DID of Raw Material 1
        "type": "LinkedDomains",
        "serviceEndpoint": "did:example:material_1"}]},
  "didDocumentMetadata": {
    "created": "2024-01-27T19:31:47Z",
    "versionId": "c0e48222-a1b7-4a44-a0d0-30d883b266da"}}
\end{lstlisting}
\captionof{lstlisting}{An exemplary DID Document structure for a product, showcasing the integration of blockchain and IPFS for enhanced traceability. This document includes the product's unique DID, the manufacturer's DID as the controller, and service endpoints for IPFS and raw material DIDs, facilitating comprehensive asset tracking and tracing. The document's immutable nature, underscored by metadata, ensures the permanent and accurate recording of all transactions or modifications.}
\label{fig:did_doc} 
\end{figure}
% TODO Which kind of timestamps are where stored?
% TODO: Citations needed
% TODO: Move did doc structure to implementation
The DID Document structure outlined in Listing~\ref{fig:did_doc} showcases elements to establish and verify the digital identity of assets and stakeholders within a supply chain framework. These elements include asset and owner DID, public keys for security, timestamps, authentication to ensure only authorized changes, and service endpoints that link to the IPFS for decentralized data access. Document versioning is also crucial, providing an immutable historical record of each supply chain event. This structured approach to digital identity documentation enhances the traceability and reliability of supply chain operations. It offers an economical solution by bypassing the typical expenses and complexities of smart contracts and verifiable credentials.
\end{comment}

The wall clock time to document the manufacturing event of a product, whether with one or 39 compartments, is approximately 7 seconds, as depicted in Figure~\ref{fig:documentation-times}. However, our analysis is constrained to 39 compartments, as attempts to create a DID for a product with 40 or more compartments result in transaction failure. This failure is attributed to the fixed provision of gas from the Credential Service API, which proves insufficient for our framework's implementation. This lack of control over gas provision underscores the unsuitability of the API for real-life applications. 

To enable the documentation of products with more than 39 compartments, an alternative approach could involve leveraging the Cheqd node Cosmos CLI~\cite{cheqd_create_did}. The maximum number of compartments a product can list in its initial DID Document is theoretically limited by Cheqd's block size, set at 200 KB. Considering each compartment adds 0.25 KB to the initial DID Document size of 1.05 KB, the theoretical maximum number of compartments is estimated at 795. However, other transactions concurrently processed by Cheqd, reduce this number in practice. 

\subsection{Tracing}
The time needed to trace an item depends on its number of supply chain events. For products, the quantity of compartments and their associated supply chain events serve as additional determinants. As illustrated in Figure~\ref{fig:sequence-diagram}, a linear correlation, statistically significant with alpha 1\%, is evident between the tracing time and the count of supply chain events. This linear regression analysis bases on a dataset comprising 383 products and materials, each with an average of 13 supply chain events. It allows formulating the following equation for estimating the time in seconds required for tracing an item's entire supply chain.

\begin{equation}
f(x) = a * x + b
x = numberOfEvents
f = 
\end{equation}

\begin{equation}
\resizebox{.9\hsize}{!}{$
\text{tracingTimeInSeconds}(item) = 0.44 \times item\text{.numberOfEvents} + 0.32 +
\begin{cases}
0 & \text{if } item \text{== material} \\
\sum_{item\text{.compartments}} \text{tracingTime}(\text{compartment}) & \text{if } item \text{== product}
\end{cases}$}
\end{equation}

\begin{equation}
\resizebox{.9\hsize}{!}{$
\begin{multlined}
\text{tracingTimeInSeconds}(item) = 0.44 \times item\text{.numberOfEvents} + 0.32 \\
+ \begin{cases}
0 & \text{if }item\text{ == material} \\
\sum_{item\text{.compartments}} \text{tracingTime}(\text{compartment}) & \text{if }item\text{ == product}
\end{cases}
\end{multlined}$}
\end{equation}

\begin{figure}[!h]
    \centering
\includegraphics[width=.95\linewidth]{figures/execTimeTracingDependingOnNumberDidDocVersions.png}
    \caption{Comparing the performance time of tracing materials with differently long supply chains.}
    \label{fig:executiion-time-history}
\end{figure}


Analyze the execution time of tracing based on the number of supply chain events and compartments. Discuss the implications for the efficiency of the system in real-world scenarios.
- Reading operations

Considering the cost implications of the tracking, as supply chain events accumulate, so does the computational cost. The cost formula for tracing operations integrating the number of supply chain events is as follows.

\begin{equation}
\text{Total Cost} = \text{Cost}_{\text{TracingOperation}} \times \text{TotalEvents}
\end{equation}

Where:

\begin{itemize}
\item \( \text{Total Cost} \) is the total cost of tracing all events for an item,
\item \( \text{Cost}_{\text{TracingOperation}} \) is the cost associated with tracing a single event, 
\item \( \text{TotalEvents} \) is the sum of all events to be traced.
\end{itemize}

 it does not clearly describe what a DID is. copied from copilot: 
Decentralized Identifiers (DIDs) are novel identifiers that facilitate verifiable, decentralized digital identity. Unlike traditional federated identifiers, DIDs can operate independently of centralized registries, identity providers, and certificate authorities. The controller of a DID can prove control over it without external permission. DIDs are URIs linking a subject to a DID document, enabling trustworthy interactions. Each DID document contains cryptographic material, verification methods, and services. These mechanisms empower the DID controller to demonstrate control. Additionally, DIDs play a role in resolving resources associated with the subject.

Sid Lamichhane: wiritng "data sacalability" would be more accurate as the scalability issue of blockchains is generally understood as blockchain's limited ability to process high numbe rof transactions per second. ofc, more data means more complex and heavier transactions and thus worse scalability but i would still make a difference as ipfs is meant for storage and it thus helps for making storage scalable and on-chain storage minimal and constant (the path to any ipfs file is alwas of the same length --> as a result one can better estimate each did documents size and the underlying create or update operations)

Feb 25, 2024 3:59 PM

Sid Lamichhane: for full accountability of each supply chain entities' action, a public permissionless blockchain is advised. In practice, as shown by related work, supply chain entites favour privacy which is they opt for private permissioned blockchains. This, however, leads to more centralisation, ultimately leading to less trust in our framework. Conseqeuntly, the type of the chosen blockchain simultaneaously unlocks (new) potentials and downsides.

Feb 25, 2024 3:55 PM

This paper explores three SCDM components: blockchain, the IPFS, and DIDs. These elements form a novel DIDChain framework designed to enhance SCDM through a decentralized, transparent, and immutable framework. The exclusion of Verifiable Credentials and corresponding communication protocols such as OID4VC and DIDComm from this study underscores a strategic focus on the performance and trustworthiness of data structures on the blockchain. This paper allows for a deep dive into the intricacies of blockchain, IPFS, and DIDs, providing insights into their potential in SCDM in various domains beyond supply chain management.
These domains could be roaming in 6G\cite{li2022bctrustframe}, the Internet of Things~\cite{ali2017iot}, and Identity management~\cite{10246272}.

The current implementation of the DIDChain framework is not applicable across diverse supply chain scenarios, especially for complex manufacturing processes such as vehicles or aircraft. This finding underscores the necessity for adjustments in the framework's implementation to enhance its suitability for widespread adoption in real-world supply chain operations.

In future work, improving revocation mechanisms within decentralized SCDM systems is paramount to ensuring the integrity of digital assets. Efficient revocation processes for DIDs, assets, and supply chain entities' operational licenses are essential. These measures ensure the accurate reflection of an asset's current status and compliance, thereby maintaining the trustworthiness and efficiency of the supply chain ecosystem. Additionally, exploring the Authorization of Issuers with OID4VC presents a promising direction. This approach aims to refine the authentication processes of credential issuers by integrating Object Identifiers (OIDs) with the Verifiable Credentials (VCs) model, potentially unlocking new levels of security, scalability, and efficiency. OID4VC could contribute to digital trust and security standards, fostering broader adoption and implementation across various domains.


OLD TEXT:
Supply chain events are the fundamental building blocks of the DIDChain framework, representing the various stages and activities that occur within a supply chain. These events include, but are not limited to:

\begin{itemize}
    \item \textit{Production.} This production event encompasses raw materials' initial creation or transformation, such as milk extraction from dairy cows.
    \item \textit{Manufacturing.} The manufacturing process, exemplified by the production of cheese from milk and yeast, involves transforming raw materials into a finished product.
    \item \textit{Shipping.} This stage involves transporting goods from one location to another, ensuring the integrity and safety of the products throughout their journey.
\end{itemize}


 Issuer --> create (or deactivate) DIDs --> example: raw material producers and manufactuers

- Holder --> update DIDs (no deactivation) --> example: logisticians

- Verifier --> resolve DIDs --> example: customers (but acutally everyone cos everyone want to either track or trace their items)

Mar 4, 2024 1:46 PM
You: is this solved now?

Mar 8, 2024 2:45 PM • Edit • Delet


Sid Lamichhane: controllers should be from left to right: did:cheqd:producer (=A), did:cheqd:manufacturer (= B), did:cheqd:manufacturer, did:cheqd:manufacturer, i. e. with the event of shipping the controll over the did document is given to the buyer of the material in this case the manufacturer. I would replace A and B with producer and manufactuerer to represent that this is their DID

Mar 4, 2024 10:46 AM
Sid Lamichhane: also the n+1, n+2 is a bit misleading 

Mar 4, 2024 10:49 AM
Sid Lamichhane: in general: it should say " DID of n-raw materials resolves to x variable number of DID documents on Blockchain as each compartment has a differen supply cbhain history on their own so the number of did document versions is variable for each product and material. at the manufacturing stage it can even be just one did document version as some manufacturers also produce their own materials ... e.g. a milk farmer often produces his cheese on his or her own

Mar 4, 2024 10:52 AM
Sid Lamichhane: i think we can discuss this figure in person

Mar 4, 2024 10:53 AM
Sid Lamichhane: to make it perfect

Mar 4, 2024 10:53 AM
Hit Enter to reply
Sid Lamichhane: The DID document metadata, maintained by the blockchain and thus trustworthy, enables transparent record keeping of all DID document versions, and thus the supply chain events, of any material or product

Sid Lamichhane: The DID document metadata, maintained by the blockchain and thus trustworthy, enables transparent record keeping of all DID document versions, and thus the supply chain events, of any material or product

Mar 4, 2024 1:13 PM

Sid Lamichhane: link to github repo of test suite here?

Mar 6, 2024 2:21 PM
Sid Lamichhane: test suite: https://github.com/sid030sid/benchmarking-dlt-based-solutions-for-verifiable-supply-chains

@all: please check for reproducibility of results and/or understandable description of how to run tests

Mar 7, 2024 2:53 PM
You: repos are added

Mar 7, 2024 11:24 PM • Edit • Delete
Hit Enter to reply

Sid Lamichhane: if you mean did document metadata with "metadata" then it is wrong in the diagram as the frontend does not input the metadata. the metadata is created and maintained yb the cheqd blockchain. this is important as this makes the tracing trustworthy. If you mean the event metadata with "metadata", then it must be said that the event metadata is in the formData included so it would be wrongly placed as well

Mar 4, 2024 10:36 AM
You: do you remember the text passage? Is the text still in the paper? 

Mar 7, 2024 11:25 PM • Edit • Delete


--------------------------------------------------------------------------
--------------------------------------------------------------------------
Architecture:

The DIDChain framework, shown in Figure~\ref{fig:architecture}, employs an architecture that uses the cheqd blockchain, the IPFS, and the security mechanisms afforded by HTTPS and RPC protocols.

The frontend enables users to, first, document their assets' supply chain events and, second, to trace documented assets. It directly interacts with IPFS via the Web3 Data API provided by Moralis. The backend bridges frontend and cheqd through the Credential Service API offered by the cheqd community, while securing API keys and bypassing CORS policy issues. 

The cheqd blockchain and IPFS jointly provide the data layer for the implementation. Usage of IPFS unlocks data scalability and minimizes on-chain storage. By design, cheqd manages versioning of DIDs on-chain, i. e. every update of any DID is automatically timestamped and linked to its previous version. This information is stored on-chain in the DID document metadata, making it public, permanent and immutable \cite{todo}. DIDChain uses this built-in versioning management to realize tracing of assets in a transparent and trustworthy manner.

--------------------------------------------------------------------------
--------------------------------------------------------------------------
Old abstract:

In the evolving supply chain domain, challenges in traceability, transparency, and trust require technological innovations. This research introduces DIDChain, a novel framework that uses the potential of blockchain technology, Decentralized Identifiers, and the InterPlanetary File System to reimagine supply chain data management. By integrating these technologies, DIDChain facilitates data traceability, ensuring the authenticity and reliability of supply chain events from origin to consumption. The presented DIDChain framework bypasses smart contracts' financial and operational constraints. DIDChain facilitates the verification process for digital asset events, demonstrating an approach to maintain traceability and reliability in supply chain data management. Utilizing the cheqd infrastructure, DIDChain enhances the management of Decentralized Identifiers and integrates seamlessly with blockchain and the Interplanetary File System. The cheqd infrastructure enables a detailed trace of supply chain assets. This paper contributes to the advancements in blockchain-enabled supply chain systems. Our analysis shows that blockchain technology integration in supply chain management for digital asset transactions is robust and efficient. 

==> workingfolder/evaluation_thoughts.txt <==
1. Trust
In this section we focus on evaluating the level of trust given by the implementation and the possible possible accprding to the concept of the framework. TBC
2. Real-life adoption
In reality supply chain are long and big, i. e. products consist of up to billioms of compartments and each of those often gets shipped and received many times accross the globe. As a result it is essential, to evaluate our implementation's scalability to reallife settings.
2.1. Data scalability
Storing each event's metadata off-chain in IPFS leads to minimal on-chain storage, also making its size more fixed and thus performance times of on-chain write and update operation more predictable. The IPFS path is the SHA-256 hased encoded content of the file, meaning that regardless of much data is stored for a specific event, the reference to the event meta data in ipfs will always be the same byte size. This allows for high data scalability.
For each supply chain event, the on-chain data size is fixed. Only in the event of manufacturing, DID documents are variable in their size. The more compartments are used for a product, the bigger its initial DID document will be. In theory, the DID document size is limited by the block size which is in the case of CHEQD 200 KB. In practice, this number is mostly even less as the network processes other incoming transactions as well. The block explorer of CHEQD mainnet reveals transactions with a size of up to 150 KB (cite). Considering the limited DID document size, products consisting of  many compartments can not be documented by our implementation. A simple way around would be to store the list of compartments in the manufacturing event' metadata file in IPFS. We used the CHEQD testnet to estimate the upper bound of the maximum number of compartments possible to list in the initial DID document of any product which is ...
2.2. Performance time
- execution time of tracing depending on number of supply chain events
- execution time of tracing depending on number of compartments
- execution time of tracing from root to origin can be estimated based on the upper to measurements
- execution time of documenting supply chain events: producing, receiving, shipping
- executiom time of documenting manifacturing event depending on number of product's compartments
2.3. Cost
Regardless of its size, write and update operations for creating DIDs or changing their DID document always cost the same. The prices are set by the CHEQD community through proposals. As of now, the prices are ... which equal in EURO...
The total price for a product thus depends on how many DID creations and DID Document updates its supply chain entail. With the following formula the upper bound of any product's price can be computed: (bearbeitet) 


Data Size
what I will further quantitivaley examine is the maximum number of compartments that can be listed in the did doc of a product because the size of a did document is limited to the blocksize of the cheqd blockchain. Therefore, The theoretical max limit for a DID document would be approx. 200 KB because that’s the block size (so slightly smaller than block size). Most DID docs are <1 KB, according to the CTO, so one could probably have a very large DIDDoc

so the best case is when there are no other transaction so that the creation of a DID representing a product has the full available blocksize of 200 KB available. in the worst case there is high netowrk treffic so that the maximum did doc size is not 200 KB. From experience the CTO said that on mainnet the max did doc size is 100 to 150 KB

19:55 Uhr
I will quantitavely test the max number of compartments that can be listed. since i will do this on the testnet, it will come surely close to the 200 KB



\begin{comment}
das wäre auch eine wichtige sache dann im fazit oder irgendwo anders zu erwähnen. was sind die mindestanforderung an die did methode damit unser concept funktionieren kann... z. B. controller ist ja laut w3 nur an optional property. doing a quick list of attributes that have to be included in the did document for our concept to work: controller, did id, services. for an on-chain and thus most trustworthy tracing and tracking functionality the did method additionally should timestamp each version and should link all versions tgther. if this functionality is not given than the history needs to be stored elsewhere and chosing this storage place determines the trust in the systems users will have, for instance one can store the history in a centralised db and then everything will not make sense as the entity controlling the centralized db can just manipulate the history. as a result, if the did method does not keep the did document versions linked to each other in some way than one should make a markle tree of all did document versions and store its root on-chain, then one can even stroe the actual history in a centralized db but one can still ensure verifiability and then thus make it more trustworthy again. (bearbeitet) 
\end{comment}


==> workingfolder/resolvedcomments.txt <==
Text:
\subsection{Tracking vs. Tracing in Supply Chain Data Management}
In supply chain data management, tracking and tracing assets, raw materials, or products have distinct meanings~\cite{wu2012peertrack},~\cite{6021678}. 
FB:
Sid Lamichhane: suggestion: assets; raw materials pr products, have distinct meanings.
Mar 11, 2024 5:34 PM
Sid Lamichhane: this cleary states that WE define that an asset is either a raw marterial or product. the word assets triggers people to think of various things. a clear definition keeps readers close to our topic

--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
\subsection{Stakeholder Engagement}
Stakeholder Engagement is a foundational aspect of the DIDChain framework, ensuring that all participants in the supply chain are aligned and understand their roles and responsibilities in managing digital assets on the blockchain. The stakeholders, Producer and Manufacturer in Figure~\ref{fig:process_detail}, are engaged in creating and updating DID documents. However, the figure does not explicitly show suppliers, retailers and customers. The diagram implies their roles through DID updates and creation, but does not explicitly outline them.

--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
The cheqd Credential Service facilitates the initiation of DID creation, serving as the primary interface to access essential APIs~\cite{cheqd2024credservice}.

Sid Lamichhane: suggestion: The cheqd Credential Service facilitates the creation of DIDs as well as their documents' updates (alongside the supply chain events).

Mar 11, 2024 6:03 PM
Sid Lamichhane: this is said in line 182
--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
These DIDs, as immutable digital identifiers, enable the tracking and verifying assets throughout the supply chain's phases.

Sid Lamichhane: gramatically wrong? should it be: These DIDs, ..., enable the tracking and verification of assets throughout the supply chain's phases.

verifying is correct
--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
Updated with every supply chain event, DID Documents keep a current and authenticate log of an asset's lineage, detailing ownership changes and status updates, such as production and shipment phases.

Sid Lamichhane: what is authentica log? authentication log? what is lineage?
--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
Revocation

Sid Lamichhane: after did deactivation the did's did document can still be resolved but it cannot be updated anymore. for me this means did deactivation responds to currently not consdiered supply chain events like permanent loss of an asset,  inalterable damage of an assets or failure of an asset to meet standards e.g. regarding environment or health. i would argue that these cases, however, should not be considerdd by our framework as even a permanently damaged assegt can be reduced as an material so it can still be part of the supply chain as a compartment for another product. considering this and the notion of circular economy a DID deactivation rarely makes sense... also in the case of a permanently lost asset as it can still be found one day and then one would love to use it again as well as its did to capture the further history of it. 

Mar 11, 2024 6:23 PM
--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
% TODO: Compare costs with Westerkamp results:

Sid Lamichhane: so as far as i understand it:
- westerkamp defines a supply chain asset as a batch. his framwork allows that one batch represents one asset but he wants to have products in several batchers tgther like he writes here: "For example,
a batch of edge-glued wood could be traceable to a batch of 100 logs. In
order to accomplish traceability for single goods, it should be declared as
its own batch. However, fine-grained traceability comes with the cost of
higher transaction counts."
- based on "For example,
a batch of edge-glued wood could be traceable to a batch of 100 logs. In
order to accomplish traceability for single goods, it should be declared as
its own batch. However, fine-grained traceability comes with the cost of
higher transaction counts." --> our system is surely cheaper. by how much is the question. because for his system to be compared to ours properly it must not operate on batches. all batches must contain one asset. from the start he is not doing it as he knows this would be too expensive aka too many transactions as he says
- he also has several implementations and he compares their individual costs. all implementations require to first upload a smart contract before one can document the manufacturing of a product. this cost we do not have in our framework. we thus need to compare the cost of his framework when it creates batches. this comes closest to documenting product manufacturing. the cost of creating a batch is depending on its size. the batch size is not equal to the number of compartments --> in my opinion when he says: "The base costs for adding a batch
with no input goods account for 92,634gas." is the cost that comes closest to the cost of a single item batch. i thus believe we should use this number. --> 92,634 gas units cost at current gas price of 69 gwei =  0,000000069 ETH approx. 0.006391746 ETH which is 25,77 USD at a price of 4032,03 USD per ETH (gas unit costs: https://etherscan.io/gastracker) 
- DID creation 50 CT == Westerkamp's classic: minting to create token for material: 92,634gas (for product: 92,634gas + numberCompartments * 39,340gas)
- DID Update for controller change (25 CT) == token transfer (32,426 gas)
- DID Update for updating ipfs path (25 CT) == receipt / events ???
- DID Creation for product with 3 compartments == number of input token (== compartment) with 3 compartments 88,202 (did creation) + 19,698gas*3 (compartments)
We compared Wetserkamps results on an abstract level, consideres the shipping event
- classic approach above from westerkamp erc721

- If we compare the cost of producing a raw material, westerkamp's implementation: inital cost = deploy smart contract for capturing producing of said raw material with 0 numbe rof inputs (aka number of compartments), producing event's cost == minting cost == batch creation cost with 0 number of inputs / compartments = 
- Storage optimization and events
- DID creation for product equals creating a batch with one item inside with westerkamp's implementation: 92,634gas + numberCompartments * 39,340gas == 25,77 USD + nummberCompartments * 10.94 USD (with classic approach)
--> for a car with 30k compartments: 25,77 + 30000 * 10,94 = 328,225.77 USD
- DID creation for material equals creating a batch with one item inside with westerkamp's implementation: 92,634gas == 25,77 USD (with classic approach) --> in our framework this is costs 50 CT == 5.85 USD
- Manufacturer comparison with our approach
- DIDCreation + ( 1+ numberCompartments) * DID Updates (with our approach)

Mar 11, 2024 9:37 PM
Sid Lamichhane: - "While gas costs
related to batch creation depend on the number of input tokens, the gas
required for transferring a token is constant at 32,426gas" --> this cost can be compared to the cost of shipping as this is the controller change in westerkamp's framework --> 32426 gas units cost at current gas price of 69 gwei =  0,000000069 ETH approx. 0.002237394 ETH which is 9,03 USD at a price of 4033,79 USD per ETH (gas unit costs: https://etherscan.io/gastracker) 

Comparison: 
DIDCreatio

Mar 11, 2024 9:52 PM
Sid Lamichhane: westerkamp's framework is hard to compare to ours. hence the need for using the smart contracts i developed for better comparison in the future.

Mar 11, 2024 10:04 PM
--------------------------------- --------------------------------- --------------------------------- 
--------------------------------- --------------------------------- ---------------------------------
\begin{comment}
% Discusssion: für unser vorhaben: ein repo mit der implementierung für das paper zu haben, gibt es jetzt drei wege, die ich sehe: weiter mit der credential service api machen und mit der cheqd community die api iterativ darauf anpassen (ich denke es wird nicht nur bei der problematik bleiben) switch zum client secret mode. also die implementierung so machen, dass supply chain entities ihre public und private keys selber managen. das macht den worklfow der implementierung klomplizierter. die cheqd credential service api würde wahrscheinlich nicht mehr genutzt werden sondern die did registrar api for cheqd: https://did-registrar.cheqd.net/api-docs/ (diese ist jedoch komischerweise seit dem bug fix gerade out of service) komplett cheqd weglassen und nur ebsi nutzen (das hilft mehr dem trace4eu projekt nehme ich an)
Die Themen sind mittlerweile so umfänglich dass wir uns nochmal per zoom oder vor ort treffen sollten. Alles gute Ideen und Umsetzungen.

Ich sehe Grundsätzlich folgende Punkte in dem Paper:

Anmeldung als authorized ‘issuer’ an SupplyChain Application mit Oid4vc (lassen wir weg). Username Password reicht für das paper -> Fokus auf DID Doc History und alles andere.
Client Secret mode (wenn er denn funktioniert) und “Credential service” Mode - Beides betrachten und vergleichen, da elementar für die Authentifizierung der Transaktionen. Also Key Management ist in in den meisten Fällen eine der wichtigsten Fragen. Wir arbeiten nicht mit Wallets, also welche Möglichkeiten hat ein Issuer, (Farmer, Supplier…) Transaktionen, Signaturen etc. zu erstellen…Beide modi können wir also implementieren und vergleichen für das paper. Vor- und Nachteile erarbeiten.
Controller “Übergabe”: Sehr gut, dass das nun mit Cheqd funktioniert. Wir können bis hierher vielleicht beide Technologien vergleichen. Also Cheqd und EBSI. Die EBSI Track and Trace API ist nun in einer ersten Version online. 
Wie könnten wir eine Ähnliche Implementierung mit der EBSI API umsetzen? Vielleicht nicht mit der DID Doc History “linked list”, aber ähnliche mit “Documents” die dann in EBSI Trackn Trace gespeichert werden. Wenn wir eine Cheqd und eine EBSI implementierung haben wäre das super. 
Info: Für EBSI haben wir bereits eine EBSI DID registriert in der EBSI TIR. Also entspechend auch einen private key. Wir müssten dann nur den support fragen, wie wir schreibrechte bekommen. Also das wäre dann einerseits eine implementierung mit cheqd und did doc history und andererseits eine implementierung mit ebsi mit der track and trace api. 
Kernkonzept ist die Traceability von raw materials und products mittels ledger (und ipfs). Zudem auch die zusammensetzung von raw materials and products. Wir können erwähnen, dass VCs auch anwendung finden können, zum beispiel für die Anmeldung am System per OID4VC oder für weitere Forschung VCs dann als digital twins die dann ausgestellt werden können.

Ich werde mich bemühen diese Woche noch aktiv das Paper zu starten und mit der Introduction, dem Background und Related work. Bestenfalls kommt cheqd und ebsi nur später vor bei der Implementierung und Evaluierung vor. Das heißt, wir beschreiben auf “purer” technischer ebene “ohne Brandings” das Konzept oder die Konzepte und im Anschluss dann die Implementierung mit Cheqd und EBSI. 
Dann können wir auf die did methoden und die infrastrukutren cheqd und ebsi eingehen. 

Nun zum wichtigsten Teil: 
Evaluierung: Das allerwichtigste ist die Evaluierung und Ergebnisse in Form von Messungen “Die Wir Vergleichen” können mit existierenden Arbeiten und vielleicht auch zwischen EBSI und Cheqd.
Evaluierung in etwa so:
Transaction Throughput and Latency: Measures the capability of each blockchain to process transactions within a given time frame and the delay in processing transactions, which impacts the efficiency of supply chain event documentation and tracking. Latency can have multiple defintions: Time for spreading information across the network, time for response of a transaction
Scalability: Assesses the ability of each system to handle a growing amount of work or its potential to be enlarged to accommodate growth, which is crucial for supply chain applications with extensive data and numerous participants.
Interoperability: Evaluates the ease with which each blockchain solution integrates with existing supply chain management systems and other blockchain networks, facilitating seamless data exchange and tracing across different platforms.
Cost Efficiency: Compares the operational costs associated with using each blockchain solution, including transaction fees, storage costs, and network maintenance, which affects the overall feasibility of the solution for supply chain applications.
Security and Privacy: Measures the effectiveness of each blockchain solution in ensuring data integrity, confidentiality, and access control, which are critical for trust and transparency in supply chain management.
Qualitativ und vll. Quantitativer Vergleich Client side mode vs. Cheqd service vs. EBSI für Key Management - Wie siehts aus mit den Tokens? Bei EBSI muss dieser alle zwei Stunden neu angefordert werden für Schreibaktionen.
\end{comment}
